Effective yields as tracers of feedback effects on metallicity scaling relations in the EAGLE cosmological simulations

Effective yields, $y_{\rm eff}$, are defined by fundamental galaxy properties (i.e., stellar mass -$M_{\star}$-, gas mass -$M_{\rm gas}$- and gas-phase metallicity). For a closed-box model, $y_{\rm eff}$ is constant and equivalent to the mass in metals returned to the gas per unit mass locked in long-lived stars. Deviations from such behaviour have been often considered observational signatures of past feedback events. By analysing EAGLE simulations with different feedback models, we evaluate the impact of supernovae (SN) and active galactic nuclei (AGN) feedback on $y_{\rm eff}$ at redshift $z=0$. When removing supermassive black holes (BH) and, hence, AGN effects, in simulations, galaxies are located around a plane in the $M_{\star} - M_{\rm gas} - {\rm O/H}$ parameter space (being O/H a proxy for gas metallicity, as usual), with such a plane roughly describing a surface of constant $y_{\rm eff}$. As the ratio between BH mass and $M_{\star}$ increases, galaxies deviate from that plane towards lower $y_{\rm eff}$ as a consequence of AGN feedback. For galaxies not strongly affected by AGN feedback, a stronger SN feedback efficiency generates deviations towards lower $y_{\rm eff}$, while galaxies move towards the opposite side of the plane (i.e., towards higher values of $y_{\rm eff}$) as SN feedback becomes weaker. Star-forming galaxies observed in the Local Universe are located around a similar 3D plane. Our results suggest that the features of the scatter around the observed plane are related to the different feedback histories of galaxies, which might be traced by $y_{\rm eff}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
% This work consists of all the following files:
%

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

Section_3\*.png     Images used in Sect. 3
Section_4\*.png     Images used in Sect. 4
Section_5\*.png     Images used in Sect. 5

main.tex            Main document, LaTeX format

mnras.bst           MNRAS BibTeX style
mnras.cls           MNRAS LaTeX document class

readme.txt          This file

Zerbo-bib.bib       BibTeX file
